On the dynamics and survival of fractal clouds in galactic winds

Recent observations suggest that dense gas clouds can survive even in hot galactic winds. Here we show that the inclusion of turbulent densities with different statistical properties has significant effects on the evolution of wind-swept clouds. We investigate how the initial standard deviation of the log-normal density field influences the dynamics of quasi-isothermal clouds embedded in supersonic winds. We compare uniform, fractal solenoidal, and fractal compressive cloud models in both 3D and 2D hydrodynamical simulations. We find that the processes of cloud disruption and dense gas entrainment are functions of the initial density distribution in the cloud. Fractal clouds accelerate, mix, and are disrupted earlier than uniform clouds. Within the fractal cloud sample, compressive clouds retain high-density nuclei, so they are more confined, less accelerated, and have lower velocity dispersions than their solenoidal counterparts. Compressive clouds are also less prone to Kelvin-Helmholtz and Rayleigh-Taylor instabilities, so they survive longer than solenoidal clouds. By comparing the cloud properties at the destruction time, we find that dense gas entrainment is more effective in uniform clouds than in either of the fractal clouds, and it is more effective in solenoidal than in compressive models. In contrast, mass loading into the wind is more efficient in compressive cloud models than in uniform or solenoidal models. Overall, wide density distributions lead to inefficient entrainment, but they facilitate mass loading and favour the survival of very dense gas in hot galactic winds.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
